Impact of Plasma Instabilities and of the Intergalactic Magnetic Field on Blazar-Induced Electromagnetic Cascades

Intergalactic weak magnetic fields can have non-negligible effects on the electromagnetic cascades induced by blazar gamma-ray emission. Secondary electrons and positrons are produced by primary gamma rays of energies ~TeV and can be magnetically deflected out of the line of sight to the observer. However, these leptons can perturb the background intergalactic medium (IGM), resulting in the growth of plasma instabilities, which can also influence the electromagnetic cascade. The resulting gamma-ray spectrum, observable in the GeV-TeV energy range, can bear imprints of these two competing phenomena: deflection by the intergalactic magnetic field and plasma instability cooling. We present the results of numerical simulations that incorporate the combined impact of these two processes on the propagated gamma-ray spectrum of the blazar 1ES 0229+200.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

